Bandwidth and Wavefront Reduction for Static Variable Ordering in Symbolic Model Checking

We demonstrate the applicability of bandwidth and wavefront reduction algorithms to static variable ordering. In symbolic model checking event locality plays a major role in time and memory usage. For example, in Petri nets event locality can be captured by dependency matrices, where nonzero entries indicate whether a transition modifies a place. The quality of event locality has been expressed as a metric called (weighted) event span. The bandwidth of a matrix is a metric indicating the distance of nonzero elements to the diagonal. Wavefront is a metric indicating the degree of nonzeros on one end of the diagonal of the matrix. Bandwidth and wavefront are well studied metrics used in sparse matrix solvers. In this work we prove that span is limited by twice the bandwidth of a matrix. This observation makes bandwidth reduction algorithms useful for obtaining good variable orders. One major issue we address is that the reduction algorithms can only be applied on symmetric matrices, while the dependency matrices are asymmetric. We show that the Sloan algorithm executed on the total graph of the adjacency graph gives the best variable orders. Practically, we demonstrate that our work allows to call standard sparse matrix operations in Boost and ViennaCL, computing very good static variable orders in milliseconds. Future work is promising, because a whole new spectrum of more off-the-shelf algorithms, including metaheuristic ones, become available for variable ordering.

==> ext/img/amd.csv <==
d,x,y
w,462,1
+,463,1
+,479,1
w,2,2
+,3,2
+,5,3
+,2,4
w,3,4
w,4,4
+,5,4
+,5,5
+,479,5
+,4,6
w,5,6
+,6,6
w,7,6
w,6,7
+,477,7
+,479,7
w,11,8
+,12,8
w,12,9
+,14,9
+,112,9
w,484,9
w,12,10
+,14,10
+,113,10
w,485,10
+,13,11
w,14,11
w,113,11
+,485,11
+,13,12
w,14,12
w,112,12
+,484,12
+,15,13
w,16,13
w,15,14
+,16,14
+,108,14
w,15,15
+,16,15
+,107,15
w,15,16
+,16,16
+,106,16
w,25,17
+,26,17
+,106,17
w,24,18
+,25,18
w,26,18
+,27,18
+,36,19
w,464,19
+,36,20
w,464,20
+,29,21
w,30,21
w,36,21
+,464,21
+,28,22
w,29,22
+,30,22
w,31,22
w,28,23
+,31,23
+,106,23
+,33,24
w,34,24
w,36,24
+,464,24
+,32,25
w,33,25
+,34,25
w,35,25
w,32,26
+,35,26
+,106,26
+,24,27
w,27,27
w,36,27
+,464,27
w,36,28
+,37,28
w,38,28
+,464,28
w,23,29
+,39,29
+,106,29
+,23,30
w,37,30
+,38,30
w,39,30
+,22,31
+,41,31
w,106,31
w,472,31
+,21,32
w,22,32
w,41,32
+,106,32
+,40,33
+,41,33
w,106,33
w,478,33
+,20,34
w,40,34
w,41,34
+,106,34
w,42,35
+,43,35
w,46,35
+,108,35
w,44,36
+,45,36
w,46,36
+,108,36
w,20,37
+,44,37
+,46,37
w,108,37
w,21,38
+,42,38
+,46,38
w,108,38
+,18,39
+,19,39
w,45,39
w,107,39
+,17,40
+,19,40
w,43,40
w,107,40
w,49,41
+,50,41
+,107,41
w,48,42
+,49,42
w,50,42
+,51,42
+,60,43
w,466,43
+,60,44
w,466,44
+,53,45
w,54,45
w,60,45
+,466,45
+,52,46
w,53,46
+,54,46
w,55,46
w,52,47
+,55,47
+,107,47
+,57,48
w,58,48
w,60,48
+,466,48
+,56,49
w,57,49
+,58,49
w,59,49
w,56,50
+,59,50
+,107,50
+,48,51
w,51,51
w,60,51
+,466,51
w,60,52
+,61,52
w,62,52
+,466,52
w,47,53
+,63,53
+,107,53
+,47,54
w,61,54
+,62,54
w,63,54
+,107,55
w,462,55
+,463,55
+,64,56
w,107,56
+,64,57
w,107,57
w,64,58
w,102,58
+,103,58
+,107,58
w,64,59
w,104,59
+,105,59
+,107,59
+,106,60
w,462,60
+,463,60
+,65,61
w,106,61
+,65,62
w,106,62
w,65,63
w,102,63
+,103,63
+,106,63
w,65,64
w,104,64
+,105,64
+,106,64
w,68,65
+,69,65
+,108,65
w,67,66
+,68,66
w,69,66
+,70,66
+,79,67
w,465,67
+,79,68
w,465,68
+,72,69
w,73,69
w,79,69
+,465,69
+,71,70
w,72,70
+,73,70
w,74,70
w,71,71
+,74,71
+,108,71
+,76,72
w,77,72
w,79,72
+,465,72
+,75,73
w,76,73
+,77,73
w,78,73
w,75,74
+,78,74
+,108,74
+,67,75
w,70,75
w,79,75
+,465,75
w,79,76
+,80,76
w,81,76
+,465,76
w,66,77
+,82,77
+,108,77
+,66,78
w,80,78
+,81,78
w,82,78
+,108,79
w,462,79
+,463,79
+,83,80
w,108,80
+,83,81
w,108,81
w,83,82
w,102,82
+,103,82
+,108,82
w,83,83
w,104,83
+,105,83
+,108,83
+,84,84
w,477,84
w,84,85
+,85,85
+,483,85
w,84,86
+,85,86
+,481,86
w,85,87
+,102,87
+,470,87
w,471,87
+,86,88
w,477,88
w,86,89
+,87,89
+,483,89
w,86,90
+,87,90
+,481,90
w,87,91
+,102,91
+,470,91
w,471,91
+,88,92
w,473,92
+,485,92
+,88,93
w,473,93
+,484,93
w,88,94
+,89,94
+,113,94
w,485,94
w,88,95
+,89,95
+,112,95
w,484,95
w,89,96
+,102,96
w,112,96
+,484,96
w,89,97
+,102,97
w,113,97
+,485,97
+,90,98
w,477,98
w,90,99
+,91,99
+,483,99
w,90,100
+,91,100
+,481,100
w,91,101
+,104,101
+,470,101
w,471,101
+,92,102
w,477,102
w,92,103
+,93,103
+,483,103
w,92,104
+,93,104
+,481,104
w,93,105
+,104,105
+,470,105
w,471,105
+,94,106
w,474,106
+,485,106
+,94,107
w,474,107
+,484,107
w,94,108
+,95,108
+,113,108
w,485,108
w,94,109
+,95,109
+,112,109
w,484,109
w,95,110
+,104,110
w,112,110
+,484,110
w,95,111
+,104,111
w,113,111
+,485,111
w,97,112
+,478,112
+,97,113
w,98,113
+,101,114
w,103,114
+,113,114
w,485,114
+,101,115
w,103,115
+,112,115
w,484,115
+,100,116
w,101,116
w,112,116
+,484,116
+,100,117
w,101,117
w,113,117
+,485,117
+,99,118
w,100,118
+,112,118
w,484,118
+,99,119
w,100,119
+,113,119
w,485,119
+,98,120
w,99,120
w,112,120
+,484,120
+,98,121
w,99,121
w,113,121
+,485,121
w,96,122
+,98,122
w,112,122
+,484,122
w,96,123
+,98,123
w,113,123
+,485,123
+,96,124
w,105,124
+,112,124
w,484,124
+,96,125
w,105,125
+,113,125
w,485,125
+,11,126
w,18,126
w,19,126
+,107,126
w,109,127
+,111,127
+,113,127
w,485,127
w,109,128
+,111,128
+,112,128
w,484,128
+,110,129
w,111,129
w,113,129
+,485,129
+,110,130
w,111,130
w,112,130
+,484,130
w,17,131
w,19,131
+,107,131
+,109,131
+,9,132
+,10,132
w,110,132
w,483,132
+,8,133
+,9,133
w,110,133
w,481,133
+,1,134
+,8,134
w,13,134
w,481,134
w,1,135
+,7,135
w,8,135
+,481,135
+,1,136
+,10,136
w,13,136
w,483,136
+,7,137
w,9,137
w,10,137
+,483,137
w,1,138
+,7,138
w,10,138
+,483,138
+,7,139
w,8,139
w,9,139
+,481,139
w,476,140
+,478,140
w,475,141
+,478,141
+,462,142
w,463,142
+,465,142
+,462,143
w,463,143
+,465,143
+,462,144
w,463,144
+,465,144
+,462,145
w,463,145
+,465,145
+,462,146
w,463,146
+,465,146
+,462,147
w,463,147
+,464,147
+,462,148
w,463,148
+,464,148
+,462,149
w,463,149
+,464,149
+,462,150
w,463,150
+,464,150
+,462,151
w,463,151
+,464,151
+,462,152
w,463,152
+,466,152
+,462,153
w,463,153
+,466,153
+,462,154
w,463,154
+,466,154
+,462,155
w,463,155
+,466,155
+,462,156
w,463,156
+,466,156
w,115,157
+,462,157
w,463,157
+,464,157
+,115,158
+,462,158
w,463,158
w,464,158
w,116,159
+,462,159
w,463,159
+,464,159
+,116,160
+,462,160
w,463,160
w,464,160
w,117,161
+,462,161
w,463,161
+,464,161
+,117,162
+,462,162
w,463,162
w,464,162
w,118,163
+,462,163
w,463,163
+,464,163
+,118,164
+,462,164
w,463,164
w,464,164
w,119,165
+,462,165
w,463,165
+,465,165
+,119,166
+,462,166
w,463,166
w,465,166
w,120,167
+,462,167
w,463,167
+,465,167
+,120,168
+,462,168
w,463,168
w,465,168
w,121,169
+,462,169
w,463,169
+,465,169
+,121,170
+,462,170
w,463,170
w,465,170
w,122,171
+,462,171
w,463,171
+,465,171
+,122,172
+,462,172
w,463,172
w,465,172
+,123,173
+,462,173
w,463,173
w,466,173
w,123,174
+,462,174
w,463,174
+,466,174
+,124,175
+,462,175
w,463,175
w,466,175
w,124,176
+,462,176
w,463,176
+,466,176
+,125,177
+,462,177
w,463,177
w,466,177
w,125,178
+,462,178
w,463,178
+,466,178
+,126,179
+,462,179
w,463,179
w,466,179
w,126,180
+,462,180
w,463,180
+,466,180
w,128,181
+,129,181
+,130,181
+,130,182
w,468,182
+,469,182
w,127,183
+,128,183
w,129,183
+,154,183
w,132,184
+,133,184
+,134,184
+,134,185
w,468,185
+,469,185
w,131,186
+,132,186
w,133,186
+,154,186
w,136,187
+,137,187
+,138,187
+,138,188
w,468,188
+,469,188
w,135,189
+,136,189
w,137,189
+,154,189
w,140,190
+,141,190
+,142,190
+,142,191
w,468,191
+,469,191
w,139,192
+,140,192
w,141,192
+,154,192
+,143,193
w,151,193
w,143,194
+,151,194
+,144,195
+,150,195
w,467,195
w,479,195
w,144,196
w,150,196
+,153,196
+,479,196
+,145,197
+,150,197
w,467,197
w,479,197
w,145,198
w,150,198
+,153,198
+,479,198
+,146,199
+,150,199
w,467,199
w,479,199
w,146,200
w,150,200
+,153,200
+,479,200
+,147,201
+,150,201
w,467,201
w,479,201
w,147,202
w,150,202
+,151,202
+,479,202
+,148,203
+,150,203
w,467,203
w,479,203
w,148,204
w,150,204
+,151,204
+,479,204
+,149,205
+,150,205
w,467,205
w,479,205
w,149,206
w,150,206
+,151,206
+,479,206
+,152,207
w,153,207
w,152,208
+,153,208
w,152,209
+,155,209
w,156,209
+,467,209
w,143,210
+,155,210
w,156,210
+,467,210
+,139,211
w,154,211
w,155,211
+,156,211
+,135,212
w,154,212
w,155,212
+,156,212
+,131,213
w,154,213
w,155,213
+,156,213
+,127,214
w,154,214
w,155,214
+,156,214
+,155,215
w,156,215
+,467,215
+,155,216
w,156,216
+,467,216
w,157,217
+,470,217
w,471,217
+,472,217
+,157,218
w,181,218
w,480,218
+,481,218
+,157,219
w,181,219
w,482,219
+,483,219
+,158,220
w,180,220
w,158,221
+,183,221
+,468,221
w,469,221
+,159,222
w,180,222
w,159,223
+,181,223
+,468,223
w,469,223
+,160,224
w,180,224
w,160,225
+,181,225
+,468,225
w,469,225
+,161,226
w,180,226
w,161,227
+,182,227
+,470,227
w,471,227
+,162,228
w,180,228
w,162,229
+,178,229
+,468,229
w,469,229
+,163,230
w,180,230
w,163,231
+,176,231
+,468,231
w,469,231
+,164,232
w,180,232
w,164,233
+,175,233
+,470,233
w,471,233
+,165,234
w,180,234
w,165,235
+,173,235
+,468,235
w,469,235
w,166,236
+,172,236
+,470,236
w,471,236
+,166,237
w,167,237
+,468,237
w,469,237
+,167,238
w,180,238
+,168,239
w,180,239
w,168,240
+,171,240
+,470,240
w,471,240
+,180,241
w,477,241
+,169,242
w,180,242
w,169,243
+,170,243
w,482,243
+,483,243
w,169,244
+,170,244
w,480,244
+,481,244
w,170,245
+,470,245
w,471,245
+,472,245
w,171,246
+,472,246
w,480,246
+,481,246
w,171,247
+,472,247
w,482,247
+,483,247
w,172,248
+,472,248
w,480,248
+,481,248
w,172,249
+,472,249
w,482,249
+,483,249
w,173,250
+,174,250
w,482,250
+,483,250
w,173,251
+,174,251
w,480,251
+,481,251
w,174,252
+,470,252
w,471,252
+,472,252
w,175,253
+,472,253
w,480,253
+,481,253
w,175,254
+,472,254
w,482,254
+,483,254
w,176,255
+,177,255
w,482,255
+,483,255
w,176,256
+,177,256
w,480,256
+,481,256
w,177,257
+,470,257
w,471,257
+,472,257
w,178,258
+,179,258
w,482,258
+,483,258
w,178,259
+,179,259
w,480,259
+,481,259
w,179,260
+,470,260
w,471,260
+,472,260
w,182,261
+,472,261
w,480,261
+,481,261
w,182,262
+,472,262
w,482,262
+,483,262
w,183,263
+,184,263
w,480,263
+,481,263
w,183,264
+,184,264
w,482,264
+,483,264
w,184,265
+,470,265
w,471,265
+,472,265
+,185,266
w,199,266
w,185,267
+,200,267
+,470,267
w,471,267
+,186,268
w,199,268
w,186,269
+,201,269
+,470,269
w,471,269
w,187,270
+,202,270
+,470,270
w,471,270
+,187,271
w,188,271
+,468,271
w,469,271
+,188,272
w,199,272
+,189,273
w,199,273
w,189,274
+,197,274
+,468,274
w,469,274
+,190,275
w,199,275
w,190,276
+,197,276
+,468,276
w,469,276
+,191,277
w,199,277
w,191,278
+,197,278
+,468,278
w,469,278
+,192,279
w,199,279
w,192,280
+,195,280
+,468,280
w,469,280
+,199,281
w,477,281
+,193,282
w,199,282
w,193,283
+,194,283
+,470,283
w,471,283
w,194,284
+,472,284
w,480,284
+,481,284
w,194,285
+,472,285
w,482,285
+,483,285
w,195,286
+,196,286
w,482,286
+,483,286
w,195,287
+,196,287
w,480,287
+,481,287
w,196,288
+,470,288
w,471,288
+,472,288
w,197,289
+,198,289
w,482,289
+,483,289
w,197,290
+,198,290
w,480,290
+,481,290
w,198,291
+,470,291
w,471,291
+,472,291
w,200,292
+,472,292
w,480,292
+,481,292
w,200,293
+,472,293
w,482,293
+,483,293
w,201,294
+,472,294
w,480,294
+,481,294
w,201,295
+,472,295
w,482,295
+,483,295
w,202,296
+,472,296
w,480,296
+,481,296
w,202,297
+,472,297
w,482,297
+,483,297
+,203,298
w,477,298
w,203,299
+,204,299
+,470,299
w,471,299
w,204,300
+,472,300
w,480,300
+,481,300
w,204,301
+,472,301
w,482,301
+,483,301
+,205,302
w,477,302
w,205,303
+,206,303
+,483,303
w,205,304
+,206,304
+,481,304
w,206,305
+,470,305
w,471,305
+,472,305
+,207,306
w,477,306
w,207,307
+,208,307
+,483,307
w,207,308
+,208,308
+,481,308
w,208,309
+,470,309
w,471,309
+,472,309
+,209,310
w,477,310
w,209,311
+,210,311
+,483,311
w,209,312
+,210,312
+,481,312
w,210,313
+,470,313
w,471,313
+,472,313
w,211,314
+,470,314
w,471,314
+,473,314
+,211,315
w,235,315
w,480,315
+,481,315
+,211,316
w,235,316
w,482,316
+,483,316
+,212,317
w,234,317
w,212,318
+,237,318
+,468,318
w,469,318
+,213,319
w,234,319
w,213,320
+,235,320
+,468,320
w,469,320
+,214,321
w,234,321
w,214,322
+,235,322
+,468,322
w,469,322
+,215,323
w,234,323
w,215,324
+,236,324
+,470,324
w,471,324
+,216,325
w,234,325
w,216,326
+,232,326
+,468,326
w,469,326
+,217,327
w,234,327
w,217,328
+,230,328
+,468,328
w,469,328
+,218,329
w,234,329
w,218,330
+,229,330
+,470,330
w,471,330
+,219,331
w,234,331
w,219,332
+,227,332
+,468,332
w,469,332
w,220,333
+,226,333
+,470,333
w,471,333
+,220,334
w,221,334
+,468,334
w,469,334
+,221,335
w,234,335
+,222,336
w,234,336
w,222,337
+,225,337
+,470,337
w,471,337
+,234,338
w,477,338
+,223,339
w,234,339
w,223,340
+,224,340
w,482,340
+,483,340
w,223,341
+,224,341
w,480,341
+,481,341
w,224,342
+,470,342
w,471,342
+,473,342
w,225,343
+,473,343
w,480,343
+,481,343
w,225,344
+,473,344
w,482,344
+,483,344
w,226,345
+,473,345
w,480,345
+,481,345
w,226,346
+,473,346
w,482,346
+,483,346
w,227,347
+,228,347
w,482,347
+,483,347
w,227,348
+,228,348
w,480,348
+,481,348
w,228,349
+,470,349
w,471,349
+,473,349
w,229,350
+,473,350
w,480,350
+,481,350
w,229,351
+,473,351
w,482,351
+,483,351
w,230,352
+,231,352
w,482,352
+,483,352
w,230,353
+,231,353
w,480,353
+,481,353
w,231,354
+,470,354
w,471,354
+,473,354
w,232,355
+,233,355
w,482,355
+,483,355
w,232,356
+,233,356
w,480,356
+,481,356
w,233,357
+,470,357
w,471,357
+,473,357
w,236,358
+,473,358
w,480,358
+,481,358
w,236,359
+,473,359
w,482,359
+,483,359
w,237,360
+,238,360
w,480,360
+,481,360
w,237,361
+,238,361
w,482,361
+,483,361
w,238,362
+,470,362
w,471,362
+,473,362
+,239,363
w,253,363
w,239,364
+,254,364
+,470,364
w,471,364
+,240,365
w,253,365
w,240,366
+,255,366
+,470,366
w,471,366
w,241,367
+,256,367
+,470,367
w,471,367
+,241,368
w,242,368
+,468,368
w,469,368
+,242,369
w,253,369
+,243,370
w,253,370
w,243,371
+,251,371
+,468,371
w,469,371
+,244,372
w,253,372
w,244,373
+,251,373
+,468,373
w,469,373
+,245,374
w,253,374
w,245,375
+,251,375
+,468,375
w,469,375
+,246,376
w,253,376
w,246,377
+,249,377
+,468,377
w,469,377
+,253,378
w,477,378
+,247,379
w,253,379
w,247,380
+,248,380
+,470,380
w,471,380
w,248,381
+,473,381
w,480,381
+,481,381
w,248,382
+,473,382
w,482,382
+,483,382
w,249,383
+,250,383
w,482,383
+,483,383
w,249,384
+,250,384
w,480,384
+,481,384
w,250,385
+,470,385
w,471,385
+,473,385
w,251,386
+,252,386
w,482,386
+,483,386
w,251,387
+,252,387
w,480,387
+,481,387
w,252,388
+,470,388
w,471,388
+,473,388
w,254,389
+,473,389
w,480,389
+,481,389
w,254,390
+,473,390
w,482,390
+,483,390
w,255,391
+,473,391
w,480,391
+,481,391
w,255,392
+,473,392
w,482,392
+,483,392
w,256,393
+,473,393
w,480,393
+,481,393
w,256,394
+,473,394
w,482,394
+,483,394
w,257,395
+,470,395
w,471,395
+,474,395
+,257,396
w,281,396
w,480,396
+,481,396
+,257,397
w,281,397
w,482,397
+,483,397
+,258,398
w,280,398
w,258,399
+,283,399
+,468,399
w,469,399
+,259,400
w,280,400
w,259,401
+,281,401
+,468,401
w,469,401
+,260,402
w,280,402
w,260,403
+,281,403
+,468,403
w,469,403
+,261,404
w,280,404
w,261,405
+,282,405
+,470,405
w,471,405
+,262,406
w,280,406
w,262,407
+,278,407
+,468,407
w,469,407
+,263,408
w,280,408
w,263,409
+,276,409
+,468,409
w,469,409
+,264,410
w,280,410
w,264,411
+,275,411
+,470,411
w,471,411
+,265,412
w,280,412
w,265,413
+,273,413
+,468,413
w,469,413
w,266,414
+,272,414
+,470,414
w,471,414
+,266,415
w,267,415
+,468,415
w,469,415
+,267,416
w,280,416
+,268,417
w,280,417
w,268,418
+,271,418
+,470,418
w,471,418
+,280,419
w,477,419
+,269,420
w,280,420
w,269,421
+,270,421
w,482,421
+,483,421
w,269,422
+,270,422
w,480,422
+,481,422
w,270,423
+,470,423
w,471,423
+,474,423
w,271,424
+,474,424
w,480,424
+,481,424
w,271,425
+,474,425
w,482,425
+,483,425
w,272,426
+,474,426
w,480,426
+,481,426
w,272,427
+,474,427
w,482,427
+,483,427
w,273,428
+,274,428
w,482,428
+,483,428
w,273,429
+,274,429
w,480,429
+,481,429
w,274,430
+,470,430
w,471,430
+,474,430
w,275,431
+,474,431
w,480,431
+,481,431
w,275,432
+,474,432
w,482,432
+,483,432
w,276,433
+,277,433
w,482,433
+,483,433
w,276,434
+,277,434
w,480,434
+,481,434
w,277,435
+,470,435
w,471,435
+,474,435
w,278,436
+,279,436
w,482,436
+,483,436
w,278,437
+,279,437
w,480,437
+,481,437
w,279,438
+,470,438
w,471,438
+,474,438
w,282,439
+,474,439
w,480,439
+,481,439
w,282,440
+,474,440
w,482,440
+,483,440
w,283,441
+,284,441
w,480,441
+,481,441
w,283,442
+,284,442
w,482,442
+,483,442
w,284,443
+,470,443
w,471,443
+,474,443
+,285,444
w,299,444
w,285,445
+,300,445
+,470,445
w,471,445
+,286,446
w,299,446
w,286,447
+,301,447
+,470,447
w,471,447
w,287,448
+,302,448
+,470,448
w,471,448
+,287,449
w,288,449
+,468,449
w,469,449
+,288,450
w,299,450
+,289,451
w,299,451
w,289,452
+,297,452
+,468,452
w,469,452
+,290,453
w,299,453
w,290,454
+,297,454
+,468,454
w,469,454
+,291,455
w,299,455
w,291,456
+,297,456
+,468,456
w,469,456
+,292,457
w,299,457
w,292,458
+,295,458
+,468,458
w,469,458
+,299,459
w,477,459
+,293,460
w,299,460
w,293,461
+,294,461
+,470,461
w,471,461
w,294,462
+,474,462
w,480,462
+,481,462
w,294,463
+,474,463
w,482,463
+,483,463
w,295,464
+,296,464
w,482,464
+,483,464
w,295,465
+,296,465
w,480,465
+,481,465
w,296,466
+,470,466
w,471,466
+,474,466
w,297,467
+,298,467
w,482,467
+,483,467
w,297,468
+,298,468
w,480,468
+,481,468
w,298,469
+,470,469
w,471,469
+,474,469
w,300,470
+,474,470
w,480,470
+,481,470
w,300,471
+,474,471
w,482,471
+,483,471
w,301,472
+,474,472
w,480,472
+,481,472
w,301,473
+,474,473
w,482,473
+,483,473
w,302,474
+,474,474
w,480,474
+,481,474
w,302,475
+,474,475
w,482,475
+,483,475
w,303,476
+,470,476
w,471,476
+,475,476
+,303,477
w,327,477
w,480,477
+,481,477
+,303,478
w,327,478
w,482,478
+,483,478
+,304,479
w,326,479
w,304,480
+,328,480
+,470,480
w,471,480
+,305,481
w,326,481
w,305,482
+,327,482
+,468,482
w,469,482
+,306,483
w,326,483
w,306,484
+,327,484
+,468,484
w,469,484
+,307,485
w,326,485
w,307,486
+,329,486
+,468,486
w,469,486
+,308,487
w,326,487
w,308,488
+,324,488
+,468,488
w,469,488
+,309,489
w,326,489
w,309,490
+,322,490
+,468,490
w,469,490
+,310,491
w,326,491
w,310,492
+,321,492
+,470,492
w,471,492
+,311,493
w,326,493
w,311,494
+,319,494
+,468,494
w,469,494
+,312,495
w,313,495
+,468,495
w,469,495
+,313,496
w,326,496
w,312,497
+,318,497
+,470,497
w,471,497
+,314,498
w,326,498
w,314,499
+,317,499
+,470,499
w,471,499
+,326,500
w,477,500
+,315,501
w,326,501
w,315,502
+,316,502
w,482,502
+,483,502
w,315,503
+,316,503
w,480,503
+,481,503
w,316,504
+,470,504
w,471,504
+,475,504
w,317,505
+,475,505
w,480,505
+,481,505
w,317,506
+,475,506
w,482,506
+,483,506
w,318,507
+,475,507
w,480,507
+,481,507
w,318,508
+,475,508
w,482,508
+,483,508
w,319,509
+,320,509
w,482,509
+,483,509
w,319,510
+,320,510
w,480,510
+,481,510
w,320,511
+,470,511
w,471,511
+,475,511
w,321,512
+,475,512
w,480,512
+,481,512
w,321,513
+,475,513
w,482,513
+,483,513
w,322,514
+,323,514
w,482,514
+,483,514
w,322,515
+,323,515
w,480,515
+,481,515
w,323,516
+,470,516
w,471,516
+,475,516
w,324,517
+,325,517
w,482,517
+,483,517
w,324,518
+,325,518
w,480,518
+,481,518
w,325,519
+,470,519
w,471,519
+,475,519
w,328,520
+,475,520
w,480,520
+,481,520
w,328,521
+,475,521
w,482,521
+,483,521
w,329,522
+,330,522
w,480,522
+,481,522
w,329,523
+,330,523
w,482,523
+,483,523
w,330,524
+,470,524
w,471,524
+,475,524
+,331,525
w,345,525
w,331,526
+,346,526
+,470,526
w,471,526
+,332,527
w,345,527
w,332,528
+,347,528
+,470,528
w,471,528
+,333,529
w,334,529
+,468,529
w,469,529
+,334,530
w,345,530
w,333,531
+,348,531
+,470,531
w,471,531
+,335,532
w,345,532
w,335,533
+,343,533
+,468,533
w,469,533
+,336,534
w,345,534
w,336,535
+,343,535
+,468,535
w,469,535
+,337,536
w,345,536
w,337,537
+,343,537
+,468,537
w,469,537
+,338,538
w,345,538
w,338,539
+,341,539
+,468,539
w,469,539
+,345,540
w,477,540
+,339,541
w,345,541
w,339,542
+,340,542
+,470,542
w,471,542
w,340,543
+,475,543
w,480,543
+,481,543
w,340,544
+,475,544
w,482,544
+,483,544
w,341,545
+,342,545
w,482,545
+,483,545
w,341,546
+,342,546
w,480,546
+,481,546
w,342,547
+,470,547
w,471,547
+,475,547
w,343,548
+,344,548
w,482,548
+,483,548
w,343,549
+,344,549
w,480,549
+,481,549
w,344,550
+,470,550
w,471,550
+,475,550
w,346,551
+,475,551
w,480,551
+,481,551
w,346,552
+,475,552
w,482,552
+,483,552
w,347,553
+,475,553
w,480,553
+,481,553
w,347,554
+,475,554
w,482,554
+,483,554
w,348,555
+,475,555
w,480,555
+,481,555
w,348,556
+,475,556
w,482,556
+,483,556
+,349,557
w,475,557
w,349,558
+,478,558
+,484,558
w,349,559
+,478,559
+,485,559
+,350,560
w,477,560
w,350,561
+,351,561
+,483,561
w,350,562
+,351,562
+,481,562
w,351,563
+,470,563
w,471,563
+,478,563
+,352,564
w,477,564
w,352,565
+,353,565
+,483,565
w,352,566
+,353,566
+,481,566
w,353,567
+,470,567
w,471,567
+,478,567
w,354,568
+,470,568
w,471,568
+,476,568
+,354,569
w,378,569
w,480,569
+,481,569
+,354,570
w,378,570
w,482,570
+,483,570
+,355,571
w,377,571
w,355,572
+,379,572
+,470,572
w,471,572
+,356,573
w,377,573
w,356,574
+,378,574
+,468,574
w,469,574
+,357,575
w,377,575
w,357,576
+,378,576
+,468,576
w,469,576
+,358,577
w,377,577
w,358,578
+,380,578
+,468,578
w,469,578
+,359,579
w,377,579
w,359,580
+,375,580
+,468,580
w,469,580
+,360,581
w,377,581
w,360,582
+,373,582
+,468,582
w,469,582
+,361,583
w,377,583
w,361,584
+,372,584
+,470,584
w,471,584
+,362,585
w,377,585
w,362,586
+,370,586
+,468,586
w,469,586
+,363,587
w,364,587
+,468,587
w,469,587
+,364,588
w,377,588
w,363,589
+,369,589
+,470,589
w,471,589
+,365,590
w,377,590
w,365,591
+,368,591
+,470,591
w,471,591
+,377,592
w,477,592
+,366,593
w,377,593
w,366,594
+,367,594
w,482,594
+,483,594
w,366,595
+,367,595
w,480,595
+,481,595
w,367,596
+,470,596
w,471,596
+,476,596
w,368,597
+,476,597
w,480,597
+,481,597
w,368,598
+,476,598
w,482,598
+,483,598
w,369,599
+,476,599
w,480,599
+,481,599
w,369,600
+,476,600
w,482,600
+,483,600
w,370,601
+,371,601
w,482,601
+,483,601
w,370,602
+,371,602
w,480,602
+,481,602
w,371,603
+,470,603
w,471,603
+,476,603
w,372,604
+,476,604
w,480,604
+,481,604
w,372,605
+,476,605
w,482,605
+,483,605
w,373,606
+,374,606
w,482,606
+,483,606
w,373,607
+,374,607
w,480,607
+,481,607
w,374,608
+,470,608
w,471,608
+,476,608
w,375,609
+,376,609
w,482,609
+,483,609
w,375,610
+,376,610
w,480,610
+,481,610
w,376,611
+,470,611
w,471,611
+,476,611
w,379,612
+,476,612
w,480,612
+,481,612
w,379,613
+,476,613
w,482,613
+,483,613
w,380,614
+,381,614
w,480,614
+,481,614
w,380,615
+,381,615
w,482,615
+,483,615
w,381,616
+,470,616
w,471,616
+,476,616
+,382,617
w,396,617
w,382,618
+,397,618
+,470,618
w,471,618
+,383,619
w,396,619
w,383,620
+,398,620
+,470,620
w,471,620
+,384,621
w,385,621
+,468,621
w,469,621
+,385,622
w,396,622
w,384,623
+,399,623
+,470,623
w,471,623
+,386,624
w,396,624
w,386,625
+,394,625
+,468,625
w,469,625
+,387,626
w,396,626
w,387,627
+,394,627
+,468,627
w,469,627
+,388,628
w,396,628
w,388,629
+,394,629
+,468,629
w,469,629
+,389,630
w,396,630
w,389,631
+,392,631
+,468,631
w,469,631
+,396,632
w,477,632
+,390,633
w,396,633
w,390,634
+,391,634
+,470,634
w,471,634
w,391,635
+,476,635
w,480,635
+,481,635
w,391,636
+,476,636
w,482,636
+,483,636
w,392,637
+,393,637
w,482,637
+,483,637
w,392,638
+,393,638
w,480,638
+,481,638
w,393,639
+,470,639
w,471,639
+,476,639
w,394,640
+,395,640
w,482,640
+,483,640
w,394,641
+,395,641
w,480,641
+,481,641
w,395,642
+,470,642
w,471,642
+,476,642
w,397,643
+,476,643
w,480,643
+,481,643
w,397,644
+,476,644
w,482,644
+,483,644
w,398,645
+,476,645
w,480,645
+,481,645
w,398,646
+,476,646
w,482,646
+,483,646
w,399,647
+,476,647
w,480,647
+,481,647
w,399,648
+,476,648
w,482,648
+,483,648
+,400,649
w,476,649
w,400,650
+,478,650
+,484,650
w,400,651
+,478,651
+,485,651
+,401,652
w,477,652
w,401,653
+,402,653
+,483,653
w,401,654
+,402,654
+,481,654
w,402,655
+,470,655
w,471,655
+,478,655
+,403,656
w,477,656
w,403,657
+,404,657
+,483,657
w,403,658
+,404,658
+,481,658
w,404,659
+,470,659
w,471,659
+,478,659
+,405,660
w,477,660
w,405,661
+,406,661
+,483,661
w,405,662
+,406,662
+,481,662
w,406,663
+,470,663
w,471,663
+,478,663
+,407,664
w,477,664
w,407,665
+,408,665
+,483,665
w,407,666
+,408,666
+,481,666
w,408,667
+,470,667
w,471,667
+,478,667
+,409,668
w,477,668
w,409,669
+,410,669
+,483,669
w,409,670
+,410,670
+,481,670
w,410,671
+,470,671
w,471,671
+,478,671
+,411,672
w,477,672
w,411,673
+,412,673
+,483,673
w,411,674
+,412,674
+,481,674
w,412,675
+,470,675
w,471,675
+,478,675
+,413,676
w,477,676
w,413,677
+,414,677
+,483,677
w,413,678
+,414,678
+,481,678
w,414,679
+,470,679
w,471,679
+,478,679
+,415,680
w,477,680
w,415,681
+,416,681
+,483,681
w,415,682
+,416,682
+,481,682
w,416,683
+,470,683
w,471,683
+,478,683
+,417,684
w,477,684
w,417,685
+,418,685
+,483,685
w,417,686
+,418,686
+,481,686
w,418,687
+,470,687
w,471,687
+,478,687
+,419,688
w,477,688
w,419,689
+,420,689
+,483,689
w,419,690
+,420,690
+,481,690
w,420,691
+,470,691
w,471,691
+,478,691
+,421,692
w,433,692
+,479,692
w,421,693
+,433,693
+,434,693
+,433,694
+,434,694
+,424,695
w,426,695
+,479,695
w,424,696
+,425,696
+,426,696
+,425,697
+,426,697
+,425,698
w,470,698
+,471,698
w,423,699
+,425,699
+,426,699
+,423,700
w,426,700
w,427,700
+,429,700
+,430,701
w,467,701
+,430,702
w,467,702
+,430,703
w,435,703
w,467,703
+,479,703
+,430,704
w,435,704
w,467,704
+,479,704
w,430,705
w,431,705
+,432,705
+,467,705
+,427,706
w,429,706
+,431,706
w,432,706
+,428,707
w,429,707
+,431,707
w,432,707
+,422,708
w,428,708
+,429,708
w,433,708
w,422,709
+,433,709
+,434,709
+,434,710
w,470,710
+,471,710
+,435,711
w,479,711
+,483,711
w,435,712
+,467,712
+,479,712
w,435,713
+,467,713
+,479,713
+,435,714
w,479,714
+,481,714
+,436,715
w,481,715
w,436,716
+,480,716
+,484,716
w,436,717
+,480,717
+,485,717
w,438,718
+,439,718
+,437,719
w,481,719
w,437,720
+,438,720
+,485,720
w,437,721
+,438,721
+,484,721
w,439,722
+,459,722
+,484,722
w,439,723
+,459,723
+,485,723
+,440,724
w,481,724
w,440,725
+,459,725
+,485,725
w,440,726
+,459,726
+,484,726
+,441,727
w,481,727
w,441,728
+,459,728
+,485,728
w,441,729
+,459,729
+,484,729
w,443,730
+,444,730
+,442,731
w,481,731
w,442,732
+,443,732
+,485,732
w,442,733
+,443,733
+,484,733
w,444,734
+,459,734
+,484,734
w,444,735
+,459,735
+,485,735
+,445,736
w,481,736
w,445,737
+,459,737
+,485,737
w,445,738
+,459,738
+,484,738
+,446,739
w,481,739
w,446,740
+,459,740
+,485,740
w,446,741
+,459,741
+,484,741
+,459,742
w,481,742
w,448,743
+,449,743
+,447,744
w,483,744
w,447,745
+,448,745
+,485,745
w,447,746
+,448,746
+,484,746
w,449,747
+,460,747
+,484,747
w,449,748
+,460,748
+,485,748
+,450,749
w,483,749
w,450,750
+,460,750
+,485,750
w,450,751
+,460,751
+,484,751
+,451,752
w,483,752
w,451,753
+,460,753
+,485,753
w,451,754
+,460,754
+,484,754
w,453,755
+,454,755
+,452,756
w,483,756
w,452,757
+,453,757
+,485,757
w,452,758
+,453,758
+,484,758
w,454,759
+,460,759
+,484,759
w,454,760
+,460,760
+,485,760
+,455,761
w,483,761
w,455,762
+,460,762
+,485,762
w,455,763
+,460,763
+,484,763
+,456,764
w,483,764
w,456,765
+,460,765
+,485,765
w,456,766
+,460,766
+,484,766
+,457,767
w,458,767
w,457,768
+,458,768
w,459,768
+,481,768
w,457,769
+,458,769
w,460,769
+,483,769
+,459,770
w,481,770
+,460,771
w,483,771
+,460,772
w,483,772
+,461,773
w,483,773
w,461,774
+,482,774
+,484,774
w,461,775
+,482,775
+,485,775
w,3,776
w,5,776
w,6,776
w,15,776
w,26,776
w,27,776
w,30,776
w,31,776
w,34,776
w,35,776
w,38,776
w,39,776
w,50,776
w,51,776
w,54,776
w,55,776
w,58,776
w,59,776
w,62,776
w,63,776
w,69,776
w,70,776
w,73,776
w,74,776
w,77,776
w,78,776
w,81,776
w,82,776
w,106,776
w,107,776
w,108,776
+,114,776
w,129,776
w,130,776
w,133,776
w,134,776
w,137,776
w,138,776
w,141,776
w,142,776
w,154,776
w,156,776
w,425,776
w,426,776
w,429,776
w,431,776
w,433,776
w,434,776
w,457,776
w,462,776
w,464,776
w,465,776
w,466,776
w,467,776
w,468,776
w,470,776
w,479,776
w,481,776
w,483,776
w,484,776
w,485,776

